When Language Representations Interact: Separability and Cross-Lingual Effects in LLMs

Large language models exhibit strong multilingual capabilities, however, their internal representations are difficult to interpret. Understanding these interactions is important for ensuring reliable behavior in multilingual systems. Recent work has shown that causal-geometric structure can explain how certain concepts are encoded as approximately linear and separable directions, but whether this framework extends to multilingual models, where language identity is correlated and hierarchical, is underexplored. We apply causal-geometric analysis to multilingual LLMs, studying 28 bilingual contrasts across three models, allowing us to analyze when languages behave as approximately independent factors and when structured dependencies persist. We find evidence that language concepts admit stable linear representations that are largely separable under a covariance-adjusted (causal) inner product, with structured deviations reflecting linguistic similarity. Moreover, languages within the same family (such as Germanic or Romance) exhibit a simplex-like geometric structure, suggesting hierarchical organization. These results extend causal-geometric interpretability to multilingual settings and provide insight into how separability and similarity may exist in multilingual LLM representations, motivating interpretability analyses that diagnose when and how structured dependencies between concepts can be anticipated. This has implications for trustworthy deployment, as residual structure between languages may lead to unintended cross-lingual effects when models are monitored or intervened upon.

==> share_12_dec_25/llama3-8B/translation.txt <==
Prompt: Der Mann, der auf dem Thron sitzt, ist der
========================================
  |  0.0 | 0.1 | 0.2 | 0.3 | 0.4 | 0.5 | 0.6 | 0.7 | 0.8 | 0.9 | 1.0
1 |  Herr |  Herr |  Herr |  Herr |  Herr |  L | L | L | L | L | L
2 |  So |  K |  K |  K |  K | L | H | H | H | H | H
3 |  K |  So |  H |  H |  L |  K | K | K | K | K | K
4 |  hö |  H |  So |  L |  H |  Herr |  L | M | M | M | M
5 |  H |  hö |  L |  So |  G | H |  K |  L | G | G | G
6 |  größ |  größ |  G |  G |  So | K | M | G |  L | E | E
7 |  All |  All |  All |  All |  M |  H |  Herr | E | E | B | T
8 |  Mens |  M |  hö |  M |  All |  G |  H |  K | V | V | B
9 |  Gott |  Richt |  größ |  Richt | L |  So |  G | V | B | T | P
10 |  M |  G |  M |  hö |  Richt | M | G | B | T |  L | V
11 |  Mann |  Mens |  Richt |  größ |  W |  M | E | T | D | P | D
12 |  Richt |  Gott |  Gott |  Gott | K |  Z | V |  H | P | D |  L
13 |  Er |  Mann |  Mens |  W | H |  W | B | D | W | W | W
14 |  G |  Er |  Mann |  Mens |  Z |  Richt |  So | W |  K | F | F
15 |  Mitt |  L |  W |  Z |  Gott |  All | W |  G | F | R | R
16 |  Tod |  Tod |  Er |  Mann |  hö |  Gott |  Z |  Herr | R | N | N
17 |  Mess |  Mitt |  Tod |  Tod |  größ | G |  M | P | N | C | C
18 |  all |  W |  Lord |  Lord |  Mens |  E |  W | F |  H |  K | S
19 |  erste |  Lord |  Mitt |  Er |  E |  hö | D | R | C | S | Z
20 |  Lord |  all |  erste |  V |  Mann |  größ | T |  Z |  G | Z | J


Prompt: Er trägt eine Krone, deshalb ist er der
========================================
  |  0.0 | 0.1 | 0.2 | 0.3 | 0.4 | 0.5 | 0.6 | 0.7 | 0.8 | 0.9 | 1.0
1 |  K |  K |  K |  K |  K |  K |  K | K | L | L | L
2 |  Kron |  Kron |  Kron |  Kron | K | K | K | L | K | K | K
3 |  Herr |  Herr |  Herr |  Herr |  L | L | L |  K | H | H | H
4 |  Kr |  Kr |  Kr | K |  Kron |  L | H | H |  K | E | E
5 |  Pr |  Pr |  Pr |  L |  Herr | H | E | E | E | P | P
6 |  Kaiser |  Kaiser |  Kaiser |  Kr | L | E |  L | M | P | M | M
7 |  " |  " |  " |  Pr |  Kr |  Kron | M | P | M | G | G
8 |  „ |  „ |  „ |  Kaiser |  G |  Herr | P | G | G | T | T
9 |  kön |  King |  L |  " |  H | M | G | B | B | B | B
10 |  King |  kön |  King |  „ |  Pr |  G | B | D | T |  K | D
11 |  R |  H |  H |  G |  Kaiser | G | D |  L | D | D | C
12 |  Sch |  Sch |  G |  H |  King | B | T | T | C | C | V
13 |  Er |  R |  kön |  King |  " | P | C | C |  L | V |  K
14 |  Kon |  G |  Sch |  kön | H |  H |  Kron | V | V | F | F
15 |  H |  Er |  R |  Sch |  „ |  Kr | V | F | F | R | R
16 |  Ober |  Kon | K |  R | E | D |  G | R | R |  L | N
17 |  B |  B |  B |  B |  D |  King |  Herr | W | W | W | W
18 |  Mon |  Son |  W |  W |  E |  Kaiser | F | N | N | N |  L
19 |  Son |  L |  Son |  D |  W |  Pr | R |  G | Z | Z | Z
20 |  G |  Mon |  Kon |  E |  Sch | C |  H |  Kron | S | S | S

==> share_12_dec_25/mistral-7B-v0.3/translation.txt <==
Prompt: Der Mann, der auf dem Thron sitzt, ist der
========================================
  |  0.0 | 0.1 | 0.2 | 0.3 | 0.4 | 0.5 | 0.6 | 0.7 | 0.8 | 0.9 | 1.0
1 |  Herr |  Herr |  Herr |  Herr |  Herr |  L | L | L | L | L | L
2 |  So |  K |  K |  K |  K | L | H | H | H | H | H
3 |  K |  So |  H |  H |  L |  K | K | K | K | K | K
4 |  hö |  H |  So |  L |  H |  Herr |  L | M | M | M | M
5 |  H |  hö |  L |  So |  G | H |  K |  L | G | G | G
6 |  größ |  größ |  G |  G |  So | K | M | G |  L | E | E
7 |  All |  All |  All |  All |  M |  H |  Herr | E | E | B | T
8 |  Mens |  M |  hö |  M |  All |  G |  H |  K | V | V | B
9 |  Gott |  Richt |  größ |  Richt | L |  So |  G | V | B | T | P
10 |  M |  G |  M |  hö |  Richt | M | G | B | T |  L | V
11 |  Mann |  Mens |  Richt |  größ |  W |  M | E | T | D | P | D
12 |  Richt |  Gott |  Gott |  Gott | K |  Z | V |  H | P | D |  L
13 |  Er |  Mann |  Mens |  W | H |  W | B | D | W | W | W
14 |  G |  Er |  Mann |  Mens |  Z |  Richt |  So | W |  K | F | F
15 |  Mitt |  L |  W |  Z |  Gott |  All | W |  G | F | R | R
16 |  Tod |  Tod |  Er |  Mann |  hö |  Gott |  Z |  Herr | R | N | N
17 |  Mess |  Mitt |  Tod |  Tod |  größ | G |  M | P | N | C | C
18 |  all |  W |  Lord |  Lord |  Mens |  E |  W | F |  H |  K | S
19 |  erste |  Lord |  Mitt |  Er |  E |  hö | D | R | C | S | Z
20 |  Lord |  all |  erste |  V |  Mann |  größ | T |  Z |  G | Z | J


Prompt: Er trägt eine Krone, deshalb ist er der
========================================
  |  0.0 | 0.1 | 0.2 | 0.3 | 0.4 | 0.5 | 0.6 | 0.7 | 0.8 | 0.9 | 1.0
1 |  K |  K |  K |  K |  K |  K |  K | K | L | L | L
2 |  Kron |  Kron |  Kron |  Kron | K | K | K | L | K | K | K
3 |  Herr |  Herr |  Herr |  Herr |  L | L | L |  K | H | H | H
4 |  Kr |  Kr |  Kr | K |  Kron |  L | H | H |  K | E | E
5 |  Pr |  Pr |  Pr |  L |  Herr | H | E | E | E | P | P
6 |  Kaiser |  Kaiser |  Kaiser |  Kr | L | E |  L | M | P | M | M
7 |  " |  " |  " |  Pr |  Kr |  Kron | M | P | M | G | G
8 |  „ |  „ |  „ |  Kaiser |  G |  Herr | P | G | G | T | T
9 |  kön |  King |  L |  " |  H | M | G | B | B | B | B
10 |  King |  kön |  King |  „ |  Pr |  G | B | D | T |  K | D
11 |  R |  H |  H |  G |  Kaiser | G | D |  L | D | D | C
12 |  Sch |  Sch |  G |  H |  King | B | T | T | C | C | V
13 |  Er |  R |  kön |  King |  " | P | C | C |  L | V |  K
14 |  Kon |  G |  Sch |  kön | H |  H |  Kron | V | V | F | F
15 |  H |  Er |  R |  Sch |  „ |  Kr | V | F | F | R | R
16 |  Ober |  Kon | K |  R | E | D |  G | R | R |  L | N
17 |  B |  B |  B |  B |  D |  King |  Herr | W | W | W | W
18 |  Mon |  Son |  W |  W |  E |  Kaiser | F | N | N | N |  L
19 |  Son |  L |  Son |  D |  W |  Pr | R |  G | Z | Z | Z
20 |  G |  Mon |  Kon |  E |  Sch | C |  H |  Kron | S | S | S

==> share_12_dec_25/qwen3-4B/translation.txt <==
Prompt: Der Mann, der auf dem Thron sitzt, ist der
========================================
  |  0.0 | 0.1 | 0.2 | 0.3 | 0.4 | 0.5 | 0.6 | 0.7 | 0.8 | 0.9 | 1.0
1 |  Herr |  Herr |  Herr |  Herr |  H |  H |  L |  L | L | L | L
2 |  H |  H |  H |  H |  Herr |  Herr |  H | L |  L |  L |  L
3 |  le |  G |  G |  G |  G |  L |  Herr |  H |  H | H | H
4 |  G |  le |  le |  L |  L |  G |  G |  G | H |  H | G
5 |  Le |  Le |  L |  le |  E | L | L | H |  G | G | E
6 |  Er |  Er |  Le |  Le |  le | H | H |  Herr | G |  G |  H
7 |  Gott |  „ |  Er |  E |  W |  E |  E | G |  Herr | E |  G
8 |  „ |  Gott |  „ |  „ |  Le |  W | G | E | E | M | M
9 |  König |  L |  König |  König | H |  K |  W |  E | M |  Herr | T
10 |  So |  König |  Gott |  Er |  König |  Le | E | M |  E | T |  Herr
11 |  All |  So |  So |  W |  „ |  König |  K |  W | T |  E |  E
12 |  wah |  All |  All |  Gott |  Er |  le | M |  K |  W |  W | K
13 |  hl |  wah |  W |  So |  K | G |  T | T |  K | K |  W
14 |  erste |  hl |  E |  All | L |  „ |  König |  T |  T |  K | W
15 |  kön |  erste |  wah |  K |  So |  Er |  Le |  Z |  Z |  T |  K
16 |  Christ |  kön |  hl |  Sch |  Gott |  T |  Z |  König | K | W | P
17 |  Mens |  Christ |  kön |  kön |  All |  So |  „ |  F |  F |  Z |  T
18 |  " |  W |  erste |  wah |  Sch |  Z |  F |  J | W | S | D
19 |  L |  " |  Sch |  Christ |  T | E |  le |  Le |  J |  F | B
20 |  w |  Sch |  Christ |  erste |  kön |  All |  Er |  B |  König | A | S


Prompt: Er trägt eine Krone, deshalb ist er der
========================================
  |  0.0 | 0.1 | 0.2 | 0.3 | 0.4 | 0.5 | 0.6 | 0.7 | 0.8 | 0.9 | 1.0
1 |  König |  König |  König |  König |  König |  König |  König |  K |  K |  K | L
2 |  Herr |  Herr |  Herr |  K |  K |  K |  K |  König |  König | L |  K
3 |  Kön |  Kön |  K |  Herr |  Herr |  Herr |  Herr |  L |  L |  L | K
4 |  K |  K |  Kön |  Kön |  Kön |  Kön |  L |  Herr | L |  König |  L
5 |  Kaiser |  Kaiser |  Kaiser |  Kaiser |  Kaiser |  L |  Kön | K | K | K |  König
6 |  King |  King |  King |  King |  King |  King |  King |  Kön |  Herr |  Herr | E
7 |  Me |  Me |  Me |  Sultan |  L |  Kaiser | K | L |  Kön | E | G
8 |  Sultan |  Sultan |  Sultan |  beste |  W |  W |  Kaiser |  King | G | G | H
9 |  beste |  beste |  beste |  Me |  Sultan |  G |  W |  G |  King | H | T
10 |  kön |  kön |  kön |  kön |  beste |  H |  G |  W | E | Z | Z
11 |  Er |  So |  W |  W |  G |  Sultan |  H |  Kaiser |  G |  G |  Herr
12 |  So |  Er |  So |  L |  H |  beste |  D |  H |  W | T |  G
13 |  Sch |  Sch |  Sch |  G |  Me | K |  Sultan |  D | H |  W | M
14 |  „ |  Mon |  Er |  H |  kön |  D | L | G |  D |  Kön |  W
15 |  Mon |  „ |  Mon |  Sch |  Sch |  kön |  beste | E |  H |  King | P
16 |  neue |  W |  H |  So |  D |  R |  F |  F | Z |  D |  D
17 |  richt |  richt |  G |  R |  R |  B |  B | H |  Kaiser |  H |  King
18 |  k |  neue |  R |  Mon |  B |  Me |  R |  B |  F | M |  H
19 |  Richt |  Richt |  „ |  Er |  Mon |  F |  kön |  R | T |  F | F
20 |  W |  R |  richt |  B |  F |  Sch |  Sch |  Sultan |  E |  E |  Kön
